Finding induced subgraphs in scale-free inhomogeneous random graphs

We study the problem of finding a copy of a specific induced subgraph on inhomogeneous random graphs with infinite variance power-law degrees. We provide a fast algorithm that finds a copy of any connected graph $H$ on a fixed number of $k$ vertices as an induced subgraph in a random graph with $n$ vertices. By exploiting the scale-free graph structure, the algorithm runs in $O(n k)$ time for small values of $k$. As a corollary, this shows that the induced subgraph isomorphism problem can be solved in time $O(nk)$ for the inhomogeneous random graph. We test our algorithm on several real-world data sets.

==> Figures/meancheckasskit.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=7000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	15.6834170854271\\
4	241.155778894472\\
5	2536.74226804124\\
6	4444.20731707317\\
7	4696.83333333333\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	19.5125628140704\\
4	389.798994974874\\
5	2145.87817258883\\
6	4399.30630630631\\
7	6226.21052631579\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	26.6381909547739\\
4	957.050251256281\\
5	3330.41176470588\\
6	4422.65\\
7	5058\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckasskitcyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\usepackage{xcolor}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=2500,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	10.7236180904523\\
4	88.7236180904523\\
5	297.502512562814\\
6	935.306532663317\\
7	1919.04591836735\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	11.0150753768844\\
4	84.2713567839196\\
5	322.361809045226\\
6	1088.2864321608\\
7	2125.78787878788\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	6.55778894472362\\
4	146.266331658291\\
5	305.819095477387\\
6	1604.4898989899\\
7	2409.85353535354\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	15.4448897795591\\
4	56.7157157157157\\
5	105.677118078719\\
6	179.298649324662\\
7	278.079631852741\\
};
\addlegendentry{$\gamma=0.4$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckasskitdat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=2500,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	15.4448897795591\\
4	56.7157157157157\\
5	105.677118078719\\
6	179.298649324662\\
7	278.079631852741\\
};
\addlegendentry{$\gamma=0.4$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	6.55778894472362\\
4	146.266331658291\\
5	305.819095477387\\
6	1604.4898989899\\
7	2409.85353535354\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckbaidu.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
unbounded coords=jump,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=4500,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.46,0.36)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	108.075376884422\\
4	nan\\
5	nan\\
6	nan\\
7	nan\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	60.748743718593\\
4	262.688442211055\\
5	nan\\
6	nan\\
7	nan\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	222.824120603015\\
4	2985.67415730337\\
5	4203.11428571429\\
6	4191.85\\
7	2374\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckbaiducyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
unbounded coords=jump,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=3000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	109.618090452261\\
4	nan\\
5	nan\\
6	nan\\
7	nan\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	24.1658291457286\\
4	169.653266331658\\
5	316.64824120603\\
6	nan\\
7	nan\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	38.0452261306533\\
4	922.718592964824\\
5	1310.91959798995\\
6	2929.49468085106\\
7	2567.68947368421\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	254.695390781563\\
4	1007.91574724173\\
5	1756.66091160221\\
6	2201.4957841484\\
7	2494.10044313146\\
};
\addlegendentry{$\gamma=0.2$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckbaidudat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=3000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	254.695390781563\\
4	1007.91574724173\\
5	1756.66091160221\\
6	2201.4957841484\\
7	2494.10044313146\\
};
\addlegendentry{$\gamma=0.2$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	38.0452261306533\\
4	922.718592964824\\
5	1310.91959798995\\
6	2929.49468085106\\
7	2567.68947368421\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckgowalla.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=7000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	20.894472361809\\
4	167.683417085427\\
5	1419.35175879397\\
6	4489.70652173913\\
7	5660\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	21.7638190954774\\
4	196.447236180905\\
5	2447.86082474227\\
6	6021.89189189189\\
7	6599\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	246.427135678392\\
4	1875.64824120603\\
5	4013.91472868217\\
6	4776\\
7	4133.33333333333\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckgowallacyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=4500,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	11.8894472361809\\
4	65.3165829145729\\
5	221.64824120603\\
6	999.537688442211\\
7	3210.90697674419\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	14.6834170854271\\
4	81.9195979899498\\
5	475.150753768844\\
6	2123.2\\
7	4257.06666666667\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	87.8341708542714\\
4	581.914572864322\\
5	1374.49246231156\\
6	2287.28426395939\\
7	3581.97175141243\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	42.6633266533066\\
4	109.944944944945\\
5	198.122081387592\\
6	329.08204102051\\
7	508.469787915166\\
};
\addlegendentry{$\gamma=0.3$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckgowalladat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\begin{document}
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=4000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	42.6633266533066\\
4	109.944944944945\\
5	198.122081387592\\
6	329.08204102051\\
7	508.469787915166\\
};
\addlegendentry{$\gamma=0.3$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	87.8341708542714\\
4	581.914572864322\\
5	1374.49246231156\\
6	2287.28426395939\\
7	3581.97175141243\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meanchecks.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}


		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.4,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=6000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	16.455\\
4	56.785\\
5	310.325\\
6	2214.67336683417\\
7	3880.21590909091\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	36.095\\
4	207.065\\
5	1367.9247311828\\
6	4573.84615384615\\
7	5830.90909090909\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckscyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=6000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	4.695\\
4	20.025\\
5	84.865\\
6	279.28\\
7	1657.45077720207\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	22.045\\
4	192.185\\
5	1145.25\\
6	3707.65079365079\\
7	5541.51612903226\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	308.18\\
4	591.673469387755\\
5	628.368421052632\\
6	780.787234042553\\
7	916.662921348315\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckwiki.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
unbounded coords=jump,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=6000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.46,0.35)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	188.040201005025\\
4	899.793969849246\\
5	3532.57058823529\\
6	4267.02272727273\\
7	4439.33333333333\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	180.422110552764\\
4	792.738693467337\\
5	3070.80813953488\\
6	5823.37209302326\\
7	5218.375\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	4146.71317829457\\
4	5950.2\\
5	3862\\
6	4030\\
7	nan\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckwikicyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=5000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	114.140703517588\\
4	270.954773869347\\
5	678.48743718593\\
6	1772.06030150754\\
7	3374.85714285714\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	105.120603015075\\
4	261.909547738693\\
5	576.879396984925\\
6	1478.70351758794\\
7	3020.97382198953\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	539.120603015075\\
4	4625.15\\
5	3985.50340136054\\
6	4317.55555555556\\
7	4549.89552238806\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	221.188376753507\\
4	379.442442442442\\
5	609.120080053369\\
6	1047.14285714286\\
7	1474.49896222499\\
};
\addlegendentry{$\gamma=0.4$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/meancheckwikidat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=5000,
ylabel={mean number of checks},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	221.188376753507\\
4	379.442442442442\\
5	609.120080053369\\
6	1047.14285714286\\
7	1474.49896222499\\
};
\addlegendentry{$\gamma=0.4$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	539.120603015075\\
4	4625.15\\
5	3985.50340136054\\
6	4317.55555555556\\
7	4549.89552238806\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succalg1.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={success rate},
axis background/.style={fill=white}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
3	0.285\\
4	0.105\\
5	0.025\\
6	0.015\\
7	0\\
};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succalg2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}


		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.05)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.995\\
7	0.44\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.93\\
6	0.39\\
7	0.055\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	0.04\\
4	0\\
5	0\\
6	0\\
7	0\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succalg2cyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={success rate},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	0.965\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.63\\
7	0.155\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0.98\\
5	0.95\\
6	0.94\\
7	0.89\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succasskit.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.974874371859296\\
6	0.412060301507538\\
7	0.0904522613065327\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.989949748743719\\
6	0.557788944723618\\
7	0.0954773869346734\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.85427135678392\\
6	0.201005025125628\\
7	0.050251256281407\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succasskitcyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={success rate},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	0.984924623115578\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	0.994974874371859\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.994974874371859\\
7	0.994974874371859\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	1\\
};
\addlegendentry{$\gamma=0.4$};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succasskitdat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	1\\
};
\addlegendentry{$\gamma=0.4$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.994974874371859\\
7	0.994974874371859\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succbaidu.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.46,0.66)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0\\
5	0\\
6	0\\
7	0\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0\\
6	0\\
7	0\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0.894472361809045\\
5	0.351758793969849\\
6	0.100502512562814\\
7	0.0050251256281407\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succbaiducyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={success rate},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0\\
5	0\\
6	0\\
7	0\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0\\
7	0\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.944723618090452\\
7	0.954773869346734\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0.997997997997998\\
5	0.965977318212141\\
6	0.889944972486243\\
7	0.812725090036014\\
};
\addlegendentry{$\gamma=0.2$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succbaidudat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0.997997997997998\\
5	0.965977318212141\\
6	0.889944972486243\\
7	0.812725090036014\\
};
\addlegendentry{$\gamma=0.2$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.944723618090452\\
7	0.954773869346734\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succgowalla.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.462311557788945\\
7	0.0452261306532663\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.974874371859296\\
6	0.185929648241206\\
7	0.0050251256281407\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.648241206030151\\
6	0.201005025125628\\
7	0.0301507537688442\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succgowallacyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={success rate},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	0.864321608040201\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.979899497487437\\
7	0.527638190954774\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.989949748743719\\
7	0.889447236180904\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	1\\
};
\addlegendentry{$\gamma=0.3$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succgowalladat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\begin{document}
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	1\\
};
\addlegendentry{$\gamma=0.3$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.989949748743719\\
7	0.889447236180904\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succwiki.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.6,0,0}%
\definecolor{mycolor3}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=3,
xmax=7,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.46,0.66)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.85427135678392\\
6	0.221105527638191\\
7	0.0301507537688442\\
};
\addlegendentry{Algorithm 2};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	0.864321608040201\\
6	0.21608040201005\\
7	0.0402010050251256\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	0.648241206030151\\
4	0.050251256281407\\
5	0.0301507537688442\\
6	0.0050251256281407\\
7	0\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succwikicyc.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{HTML}{66c2a5}%
\definecolor{mycolor2}{HTML}{fc8d62}%
\definecolor{mycolor3}{HTML}{8da0cb}%
\definecolor{mycolor4}{HTML}{e78ac3}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={success rate},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	0.879396984924623\\
};
\addlegendentry{$f_1=1/\log(n), f_2=0.9$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	1\\
7	0.959798994974874\\
};
\addlegendentry{$f_1=1/\log(n), f_2=\infty$};

\addplot [color=mycolor3,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0.50251256281407\\
5	0.738693467336683\\
6	0.271356783919598\\
7	0.336683417085427\\
};
\addlegendentry{$f_1=0$, $f_2=\infty$};

\addplot [color=mycolor4,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.994497248624312\\
7	0.963985594237695\\
};
\addlegendentry{$\gamma=0.4$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/succwikidat.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}
		\newlength\fheight 
	\newlength\fwidth 
		\setlength\fheight{0.45\textwidth} 
	\setlength\fwidth{0.65\textwidth}
	\tikzstyle{every node}=[font=\large]
\begin{document}
\definecolor{mycolor1}{rgb}{1,0,0}%
\definecolor{mycolor2}{rgb}{0.3,0,0}%
%
\begin{tikzpicture}
\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xtick={3, 4, 5, 6, 7},
xlabel={$k$},
ymin=0,
ymax=1,
ylabel={fraction of cycles found},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	1\\
5	1\\
6	0.994497248624312\\
7	0.963985594237695\\
};
\addlegendentry{$\gamma=0.4$};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	1\\
4	0.50251256281407\\
5	0.738693467336683\\
6	0.271356783919598\\
7	0.336683417085427\\
};
\addlegendentry{$f_1=0,f_2=\infty$};

\end{axis}
\end{tikzpicture}%
\end{document}
